Bridging Simulations of Kink Instability in Relativistic Magnetized Jets with Radio Emission and Polarisation

Relativistic outflows emanating from active galactic nuclei can extend up to kiloparsec scales in length, displaying a variety of complex morphologies. This study explores the intricate morphologies of such relativistic jets, mainly focusing on creating a bridge between magnetic instabilities in jets with observational signatures from complex radio galaxies. In particular, we aim to study the role of dynamical instabilities in forming distinctive morphological features by employing 3D relativistic magnetohydrodynamic (RMHD) simulations of rotating jets. Our simulations have further used the hybrid Eulerian-Lagrangian framework of the PLUTO code and generated the synthetic synchrotron emission and polarisation maps to compare with the observed signatures. Our analysis based on simulations of a continuously injected jet suggests that current-driven instabilities, notably the $|m|=1$ mode, generate rib-like structures that are seen in some of the recent radio galaxies using MeerKat, e.g. MysTail. In our contrasting simulations of the restarted jet, the kink-instability driven rib-like structures were formed relatively near the nozzle. In both cases, the jet dissipates its pre-existing magnetic energy through these instabilities, transitioning to a more kinetic energy dominant state. The turbulent structures resulting from this dissipation phase are filamentary and resemble the tethers as observed for the case of MysTail. This pilot study essentially provides a plausible qualitative explanation by bridging simulations of kink instability to produce synthetic radio features resembling the observed complex radio morphology of MysTail.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. Frontmatter: Overfull \hbox has occurred while \output is active

https://tex.stackexchange.com/questions/514218/elsarticle-frontmatter-overfull-hbox-has-occurred-while-output-is-active/515199

2. Footnotes: Updated to use non Arabic footnote numbers. 

https://tex.stackexchange.com/questions/669879/elsarticle-changing-symbol-used-in-fnref

3. Author-affiliation:  Updated for author-wise affiliation coding.
Last author affiliation repeating for all authors problem is fixed.

4. Accent characters in address:  A bug fix. Accented characters in
organisation field showed error. Hence loaded fontenc package.

5. Updated for accent problems in TeXLive 2022. Font encoding T1 used
by default

6. Removed extra space appearing after 'Appendix' label

7. updated for listing author affiliation below author names if
\affiliation command is used immediately after \author (To match
behaviour of \address command)

*  elsarticle-template-harv.tex, \
   elsarticle-template-num-names.tex, \
   elsarticle-template-num.tex

1. Added examples for figures, tables and equations
------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



